Analysing the Onset of Cometary Activity by the Jupiter-Family Comet 2023 RN3

We utilize serendipitous observations from the Asteroid Terrestrial-impact Last Alert System (ATLAS) and the Zwicky Transient Facility (ZTF) in addition to targeted follow-up observations from the Las Cumbres Observatory (LCO) and Liverpool Telescope to analyze the first observed instance of cometary activity by the newly-discovered Jupiter-family comet C/2023 RN3 (ATLAS), whose orbital dynamics place it close to residing on a Centaur-like orbit. Across our 7-month baseline, we observe an epoch of cometary activity commencing in August 2023 with an increase in brightness of >5.4 mag. The lightcurve of 2023 RN3 indicates the presence of continuous cometary activity across our observations, suggesting the onset of a new period of sustained activity. We find no evidence of any outbursts on top of the observed brightening, nor do we find any significant color evolution across our observations. 2023 RN3 is visibly extended in LCO and Liverpool Telescope observations, indicating the presence of a spatially-extended coma. Numerical integration of 2023 RN3's orbit reveals the comet to have recently undergone a slight increase in semimajor axis due to a planetary encounter with Jupiter, however whether this orbital change could trigger 2023 RN3's cometary activity is unclear. Our estimate for the maximum dust production metric of Afrho ~400 cm is consistent with previous measurements for the Jupiter-family comet and Centaur populations.

==> datafile2.txt <==
Title: Analysing the Onset of Cometary Activity by the Jupiter-Family Comet 2023 RN3
Authors: Matthew M. Dobson, Megan E. Schwamb, Alan Fitzsimmons, Michael S. P. Kelley, Carrie E. Holt, Joseph Murtagh, Henry H. Hsieh, Larry Denneau, Nicolas Erasmus, A. N. Heinze, Luke J. Shingles, Robert J. Siverd, Ken W. Smith, John L. Tonry, Henry Weiland, David. R. Young, Tim Lister, Edward Gomez, Joey Chatelain, and Sarah Greenstreet
Table: 2
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label   Explanations
--------------------------------------------------------------------------------
   1- 18 A18    d       MJD     Modified Julian Date of Observation
  20- 28 A9     mag     Mag     Apparent Magnitude of 2023 RN3
  30- 44 A15    mag     dMag    Apparent Magnitude Uncertainty of 2023 RN3
  46- 49 A4     ---     Flag    Flag for Observation (Detection or 3-Sigma Upper Limit)
  51- 56 A6     ---     Filter  Filter of Observation
  58- 62 A5     AU      r       Heliocentric Distance of 2023 RN3 at Time of Observation
  64- 68 A5     AU      delta   Geocentric Distance of 2023 RN3 at Time of Observation
  70- 76 A7     deg     alpha   Solar Phase Angle of 2023 RN3 atTime of Observation
  78- 83 A6     ---     Survey  Survey of Observation
--------------------------------------------------------------------------------
Note (1):   Flags for Observations: 0 - 3-sigma Upper Limit; 1 - Detection
--------------------------------------------------------------------------------
MJDCorrected       Magnitude Magnitude_Error Flag Filter r     delta alpha   Survey 
60191.56782415     17.683    0.084           1    o      5.312 4.377 4.5017  ATLAS  
60191.57144775     17.875    0.1             1    o      5.312 4.377 4.5011  ATLAS  
60191.60402785     17.783    0.099           1    o      5.312 4.377 4.4952  ATLAS  
60204.17387205     17.677    0.065           1    o      5.327 4.339 2.1776  ATLAS  
60204.17703855     17.635    0.062           1    o      5.327 4.339 2.177   ATLAS  
60204.17979225     17.821    0.087           1    o      5.327 4.339 2.1765  ATLAS  
60204.21002565     17.66     0.071           1    o      5.327 4.339 2.1711  ATLAS  
60213.10443335     17.628    0.108           1    o      5.339 4.339 0.9948  ATLAS  
60213.12713585     17.588    0.101           1    o      5.339 4.339 0.9942  ATLAS  
60213.14063405     17.678    0.108           1    o      5.339 4.339 0.9939  ATLAS  
60213.15314205     17.444    0.086           1    o      5.339 4.339 0.9936  ATLAS  
60225.17904605     17.618    0.063           1    o      5.355 4.378 2.5053  ATLAS  
60225.18266575     17.668    0.065           1    o      5.355 4.378 2.506   ATLAS  
60225.19626745     17.595    0.063           1    o      5.355 4.378 2.5084  ATLAS  
60225.22327755     17.554    0.063           1    o      5.355 4.378 2.5133  ATLAS  
60228.13460425     17.666    0.064           1    o      5.359 4.394 3.0436  ATLAS  
60228.13777735     17.707    0.067           1    o      5.359 4.394 3.0442  ATLAS  
60228.14463125     17.67     0.065           1    o      5.359 4.394 3.0454  ATLAS  
60228.17667835     17.705    0.067           1    o      5.359 4.394 3.0513  ATLAS  
60231.12954615     17.791    0.078           1    o      5.363 4.413 3.5896  ATLAS  
60231.13273175     17.71     0.075           1    o      5.363 4.413 3.5901  ATLAS  
60231.16554505     17.717    0.075           1    o      5.363 4.413 3.5961  ATLAS  
60231.17277915     17.779    0.08            1    o      5.363 4.413 3.5974  ATLAS  
60232.91889785     17.67     0.062           1    o      5.365 4.425 3.9129  ATLAS  
60232.92255375     17.736    0.065           1    o      5.365 4.425 3.9136  ATLAS  
60232.94064065     17.67     0.063           1    o      5.365 4.426 3.9168  ATLAS  
60232.95008645     17.718    0.065           1    o      5.365 4.426 3.9185  ATLAS  
60240.14585375     17.704    0.081           1    o      5.375 4.485 5.1747  ATLAS  
60240.15560195     17.779    0.086           1    o      5.375 4.485 5.1764  ATLAS  
60240.15898985     17.777    0.084           1    o      5.375 4.485 5.177   ATLAS  
60240.19111535     17.733    0.087           1    o      5.375 4.485 5.1824  ATLAS  
60255.09611465     18.112    0.093           1    o      5.397 4.649 7.4373  ATLAS  
60255.09929685     17.998    0.084           1    o      5.397 4.649 7.4377  ATLAS  
60255.10471935     17.978    0.083           1    o      5.397 4.649 7.4384  ATLAS  
60255.11705725     17.88     0.078           1    o      5.397 4.649 7.44    ATLAS  
60261.07899145     18.099    0.089           1    o      5.406 4.728 8.1776  ATLAS  
60261.08221655     18.003    0.08            1    o      5.406 4.728 8.1779  ATLAS  
60261.11721115     18.049    0.092           1    o      5.406 4.729 8.1819  ATLAS  
60261.12266455     17.989    0.087           1    o      5.406 4.729 8.1826  ATLAS  
60264.06655925     18.024    0.082           1    o      5.41  4.77  8.5078  ATLAS  
60264.06976975     18.079    0.085           1    o      5.41  4.77  8.5081  ATLAS  
60264.07992045     18.171    0.092           1    o      5.41  4.771 8.5092  ATLAS  
60264.08586455     18.099    0.087           1    o      5.41  4.771 8.5098  ATLAS  
60267.06430035     18.106    0.099           1    o      5.415 4.814 8.812   ATLAS  
60277.78697675     18.275    0.097           1    o      5.432 4.981 9.6744  ATLAS  
60277.79026345     18.425    0.111           1    o      5.432 4.981 9.6746  ATLAS  
60277.80943365     18.227    0.094           1    o      5.432 4.982 9.6758  ATLAS  
60294.27382135     18.416    0.099           1    o      5.458 5.261 10.3208 ATLAS  
60101.09368605     19.398                    0    o      5.224 5.443 10.6623 ATLAS  
60101.09742615     19.395                    0    o      5.224 5.443 10.6624 ATLAS  
60101.10475685     19.416                    0    o      5.224 5.443 10.6628 ATLAS  
60108.40812035     19.783                    0    o      5.23  5.342 10.9599 ATLAS  
60108.42335415     19.806                    0    o      5.23  5.342 10.9604 ATLAS  
60108.42471325     19.81                     0    o      5.23  5.342 10.9605 ATLAS  
60108.43000355     19.78                     0    o      5.23  5.341 10.9606 ATLAS  
60116.14095825     19.969                    0    o      5.236 5.233 11.1439 ATLAS  
60116.14413255     19.983                    0    o      5.236 5.233 11.1439 ATLAS  
60116.15004145     19.967                    0    o      5.236 5.232 11.144  ATLAS  
60116.17354625     19.937                    0    o      5.236 5.232 11.1444 ATLAS  
60119.15827065     19.975                    0    o      5.238 5.19  11.1767 ATLAS  
60119.16224995     19.994                    0    o      5.238 5.19  11.1768 ATLAS  
60119.16778615     19.991                    0    o      5.238 5.19  11.1768 ATLAS  
60119.18340095     19.855                    0    o      5.238 5.189 11.1769 ATLAS  
60126.33411065     19.521                    0    o      5.244 5.087 11.1625 ATLAS  
60126.33728025     19.542                    0    o      5.244 5.087 11.1624 ATLAS  
60126.34238765     19.566                    0    o      5.244 5.087 11.1624 ATLAS  
60126.35351805     19.566                    0    o      5.244 5.087 11.1622 ATLAS  
60128.09426155     19.257                    0    o      5.246 5.062 11.1385 ATLAS  
60128.11326405     19.284                    0    o      5.246 5.062 11.1382 ATLAS  
60128.11696255     19.277                    0    o      5.246 5.062 11.1381 ATLAS  
60128.12297915     19.286                    0    o      5.246 5.062 11.138  ATLAS  
60131.07386275     19.075                    0    o      5.249 5.02  11.0791 ATLAS  
60131.07658245     19.058                    0    o      5.249 5.02  11.079  ATLAS  
60131.08619595     19.139                    0    o      5.249 5.02  11.0788 ATLAS  
60131.10416475     19.118                    0    o      5.249 5.02  11.0784 ATLAS  
60137.16200065     19.905                    0    o      5.254 4.935 10.882  ATLAS  
60137.16565845     19.919                    0    o      5.254 4.935 10.8818 ATLAS  
60137.17120885     19.899                    0    o      5.254 4.935 10.8816 ATLAS  
60137.17312185     19.901                    0    o      5.254 4.935 10.8815 ATLAS  
60137.17494625     19.925                    0    o      5.254 4.935 10.8814 ATLAS  
60137.17917645     19.874                    0    o      5.254 4.935 10.8813 ATLAS  
60137.18873515     19.392                    0    o      5.254 4.935 10.8809 ATLAS  
60150.30848385     20.009                    0    o      5.267 4.76  10.0932 ATLAS  
60157.97533905     18.805                    0    o      5.275 4.666 9.3994  ATLAS  
60157.98314465     18.822                    0    o      5.275 4.666 9.3986  ATLAS  
60157.98634735     18.832                    0    o      5.275 4.666 9.3983  ATLAS  
60157.99156655     18.847                    0    o      5.275 4.666 9.3978  ATLAS  
60164.12572445     19.432                    0    o      5.281 4.597 8.7198  ATLAS  
60164.12889345     19.379                    0    o      5.281 4.597 8.7194  ATLAS  
60164.13706995     19.417                    0    o      5.281 4.597 8.7184  ATLAS  
60164.15165465     19.378                    0    o      5.281 4.597 8.7167  ATLAS  
60167.00883235     19.877                    0    o      5.284 4.566 8.3641  ATLAS  
60167.01063745     19.867                    0    o      5.284 4.566 8.3639  ATLAS  
60167.04519395     19.787                    0    o      5.284 4.566 8.3595  ATLAS  
60167.04925365     19.781                    0    o      5.284 4.566 8.3589  ATLAS  
60169.09599855     19.869                    0    o      5.286 4.545 8.0922  ATLAS  
60169.10144345     19.831                    0    o      5.286 4.545 8.0915  ATLAS  
60169.10459885     19.822                    0    o      5.286 4.545 8.091   ATLAS  
60169.11597355     19.831                    0    o      5.286 4.545 8.0895  ATLAS  
60170.01769675     19.898                    0    o      5.287 4.536 7.9683  ATLAS  
60170.02267855     19.889                    0    o      5.287 4.536 7.9676  ATLAS  
60170.02810145     19.884                    0    o      5.287 4.536 7.9669  ATLAS  
60170.03170535     19.864                    0    o      5.287 4.536 7.9664  ATLAS  
60170.03351915     19.861                    0    o      5.287 4.536 7.9662  ATLAS  
60170.03668815     19.854                    0    o      5.287 4.536 7.9657  ATLAS  
60170.06192035     19.881                    0    o      5.287 4.536 7.9623  ATLAS  
60199.98522865     18.178    0.068           1    c      5.322 4.346 2.9465  ATLAS  
60199.99126075     18.158    0.068           1    c      5.322 4.346 2.9453  ATLAS  
60206.01910625     17.904    0.062           1    c      5.33  4.337 1.8534  ATLAS  
60206.03841505     17.919    0.064           1    c      5.33  4.337 1.8501  ATLAS  
60206.04392515     18.099    0.076           1    c      5.33  4.337 1.8492  ATLAS  
60206.04761825     18.077    0.075           1    c      5.33  4.337 1.8486  ATLAS  
60252.10290725     18.24     0.093           1    c      5.392 4.612 7.0291  ATLAS  
60252.11244945     18.224    0.092           1    c      5.392 4.612 7.0305  ATLAS  
60252.12294755     18.302    0.098           1    c      5.392 4.612 7.0319  ATLAS  
60253.86104705     18.141    0.072           1    c      5.395 4.633 7.2718  ATLAS  
60253.88899525     18.401    0.099           1    c      5.395 4.634 7.2756  ATLAS  
60259.80779605     18.317    0.082           1    c      5.404 4.711 8.029   ATLAS  
60259.81100575     18.362    0.085           1    c      5.404 4.711 8.0293  ATLAS  
60259.82632895     18.349    0.084           1    c      5.404 4.711 8.0312  ATLAS  
60265.81336475     18.293    0.08            1    c      5.413 4.796 8.6884  ATLAS  
60265.81654955     18.585    0.104           1    c      5.413 4.796 8.6887  ATLAS  
60265.82202945     18.493    0.095           1    c      5.413 4.796 8.6893  ATLAS  
60288.26010215     18.587    0.089           1    c      5.448 5.157 10.1786 ATLAS  
60288.26337775     18.749    0.101           1    c      5.448 5.157 10.1787 ATLAS  
60288.26888675     18.75     0.101           1    c      5.448 5.157 10.1788 ATLAS  
60143.11860105     20.229                    0    c      5.26  4.854 10.5871 ATLAS  
60143.12041995     20.208                    0    c      5.26  4.854 10.587  ATLAS  
60143.15223385     20.184                    0    c      5.26  4.854 10.5851 ATLAS  
60143.15506765     20.195                    0    c      5.26  4.854 10.585  ATLAS  
60143.15551855     20.187                    0    c      5.26  4.854 10.5849 ATLAS  
60143.17140795     20.201                    0    c      5.26  4.854 10.584  ATLAS  
60143.17185875     20.187                    0    c      5.26  4.854 10.584  ATLAS  
60145.45646555     19.481                    0    c      5.262 4.823 10.4432 ATLAS  
60168.34236725     20.303                    0    c      5.286 4.553 8.1917  ATLAS  
60168.36486795     20.284                    0    c      5.286 4.553 8.1888  ATLAS  
60168.36851215     20.292                    0    c      5.286 4.553 8.1883  ATLAS  
60168.39247435     20.284                    0    c      5.286 4.552 8.1852  ATLAS  
60177.36898145     20.213                    0    c      5.295 4.47  6.9011  ATLAS  
60177.37215925     20.217                    0    c      5.295 4.47  6.9006  ATLAS  
60177.38348335     20.224                    0    c      5.295 4.47  6.8989  ATLAS  
60177.39172415     20.208                    0    c      5.296 4.47  6.8976  ATLAS  
60264.970138888806 18.575    0.023           1    gp     5.412 4.783 8.6056  LOOK   
60264.979861110914 18.599    0.024           1    gp     5.412 4.784 8.6066  LOOK   
60264.98958333349  18.614    0.026           1    gp     5.412 4.784 8.6076  LOOK   
60265.85555555578  18.569    0.03            1    gp     5.413 4.796 8.6958  LOOK   
60265.86527777789  18.493    0.028           1    gp     5.413 4.797 8.6968  LOOK   
60265.875          18.494    0.029           1    gp     5.413 4.797 8.6978  LOOK   
60265.88472222211  18.485    0.028           1    gp     5.413 4.797 8.6987  LOOK   
60274.08333333349  19.107    0.161           1    gp     5.426 4.922 9.4188  LOOK   
60274.0930555556   19.364    0.209           1    gp     5.426 4.922 9.4196  LOOK   
60274.102777777705 19.121    0.171           1    gp     5.426 4.922 9.4203  LOOK   
60274.112499999814 19.169    0.185           1    gp     5.426 4.922 9.421   LOOK   
60277.839583333116 18.772    0.052           1    gp     5.432 4.982 9.6798  LOOK   
60287.027083333116 18.776    0.06            1    gp     5.446 5.136 10.1376 LOOK   
60287.03680555569  18.795    0.035           1    gp     5.446 5.136 10.1379 LOOK   
60287.0465277778   18.849    0.031           1    gp     5.446 5.136 10.1383 LOOK   
60287.05624999991  18.879    0.031           1    gp     5.446 5.136 10.1386 LOOK   
60293.04305555578  18.857    0.031           1    gp     5.456 5.239 10.3009 LOOK   
60293.05277777789  18.955    0.032           1    gp     5.456 5.24  10.3011 LOOK   
60293.0625         18.943    0.031           1    gp     5.456 5.24  10.3013 LOOK   
60293.07222222211  18.943    0.032           1    gp     5.456 5.24  10.3015 LOOK   
60313.860416666605 19.142    0.04            1    gp     5.491 5.603 10.1008 LOOK   
60313.86944444431  19.073    0.038           1    gp     5.491 5.603 10.1005 LOOK   
60319.819444444496 19.212    0.045           1    gp     5.501 5.706 9.8475  LOOK   
60319.829166666605 19.149    0.041           1    gp     5.501 5.706 9.847   LOOK   
60319.83888888871  18.852    0.034           1    gp     5.501 5.706 9.8465  LOOK   
60319.84861111129  19.259    0.045           1    gp     5.501 5.706 9.8461  LOOK   
60264.97361111129  18.077    0.032           1    rp     5.412 4.783 8.606   LOOK   
60264.983333333395 18.062    0.033           1    rp     5.412 4.784 8.607   LOOK   
60264.993055555504 18.044    0.032           1    rp     5.412 4.784 8.608   LOOK   
60265.8590277778   18.005    0.027           1    rp     5.413 4.796 8.6961  LOOK   
60265.86874999991  17.963    0.026           1    rp     5.413 4.797 8.6971  LOOK   
60265.878472222015 17.942    0.026           1    rp     5.413 4.797 8.6981  LOOK   
60265.88819444459  17.878    0.027           1    rp     5.413 4.797 8.6991  LOOK   
60274.106250000186 18.184    0.072           1    rp     5.426 4.922 9.4206  LOOK   
60274.115972222295 18.119    0.069           1    rp     5.426 4.923 9.4213  LOOK   
60277.8430555556   18.164    0.048           1    rp     5.432 4.982 9.6801  LOOK   
60287.029861111194 18.25     0.04            1    rp     5.446 5.136 10.1377 LOOK   
60287.0395833333   18.284    0.031           1    rp     5.446 5.136 10.138  LOOK   
60287.04930555541  18.305    0.032           1    rp     5.446 5.136 10.1384 LOOK   
60287.059027777985 18.302    0.031           1    rp     5.446 5.136 10.1387 LOOK   
60293.0465277778   18.317    0.03            1    rp     5.456 5.239 10.301  LOOK   
60293.05624999991  18.324    0.027           1    rp     5.456 5.24  10.3012 LOOK   
60293.065972222015 18.332    0.028           1    rp     5.456 5.24  10.3014 LOOK   
60293.07569444459  18.299    0.029           1    rp     5.456 5.24  10.3015 LOOK   
60313.86319444422  18.572    0.038           1    rp     5.491 5.603 10.1007 LOOK   
60313.87291666679  18.548    0.037           1    rp     5.491 5.604 10.1004 LOOK   
60319.82291666651  18.57     0.038           1    rp     5.501 5.706 9.8473  LOOK   
60319.832638889086 18.691    0.039           1    rp     5.501 5.706 9.8468  LOOK   
60319.842361111194 18.629    0.039           1    rp     5.501 5.706 9.8464  LOOK   
60319.8520833333   18.602    0.037           1    rp     5.501 5.706 9.8459  LOOK   
60265.862499999814 17.962    0.066           1    w      5.413 4.796 8.6965  LOOK   
60265.87222222239  17.961    0.061           1    w      5.413 4.797 8.6975  LOOK   
60265.881944444496 17.909    0.058           1    w      5.413 4.797 8.6984  LOOK   
60265.891666666605 17.887    0.059           1    w      5.413 4.797 8.6994  LOOK   
60274.10000000009  18.069    0.076           1    ip     5.426 4.922 9.4201  LOOK   
60274.1097222222   18.038    0.077           1    ip     5.426 4.922 9.4208  LOOK   
60274.11944444431  18.077    0.081           1    ip     5.426 4.923 9.4216  LOOK   
60277.836805555504 18.251    0.066           1    ip     5.432 4.982 9.6797  LOOK   
60277.84652777761  18.271    0.077           1    ip     5.432 4.982 9.6803  LOOK   
60287.03333333321  18.109    0.057           1    ip     5.446 5.136 10.1378 LOOK   
60287.04305555578  18.1      0.05            1    ip     5.446 5.136 10.1382 LOOK   
60287.05277777789  18.069    0.049           1    ip     5.446 5.136 10.1385 LOOK   
60287.0625         18.067    0.048           1    ip     5.446 5.136 10.1389 LOOK   
60293.04930555541  18.229    0.046           1    ip     5.456 5.239 10.3011 LOOK   
60293.059027777985 18.249    0.048           1    ip     5.456 5.24  10.3012 LOOK   
60293.06875000009  18.238    0.046           1    ip     5.456 5.24  10.3014 LOOK   
60293.0784722222   18.263    0.044           1    ip     5.456 5.24  10.3016 LOOK   
60313.8666666667   18.363    0.044           1    ip     5.491 5.603 10.1006 LOOK   
60313.876388888806 18.346    0.045           1    ip     5.491 5.604 10.1002 LOOK   
60319.82569444459  18.412    0.049           1    ip     5.501 5.706 9.8472  LOOK   
60319.8354166667   18.397    0.048           1    ip     5.501 5.706 9.8467  LOOK   
60319.845138888806 18.346    0.047           1    ip     5.501 5.706 9.8462  LOOK   
60319.854861110914 18.414    0.052           1    ip     5.501 5.706 9.8457  LOOK   
60184.4205208      18.786    0.195           1    ZTF_g  5.304 4.418 5.7575  ZTF    
60191.414919       18.384    0.153           1    ZTF_g  5.312 4.378 4.5294  ZTF    
60194.4078704      18.258    0.126           1    ZTF_g  5.315 4.364 3.9826  ZTF    
60196.3166319      18.181    0.127           1    ZTF_g  5.318 4.357 3.6294  ZTF    
60200.3815972      18.233    0.12            1    ZTF_g  5.323 4.345 2.8728  ZTF    
60200.3830324      18.254    0.119           1    ZTF_g  5.323 4.345 2.8725  ZTF    
60202.4097685      18.179    0.118           1    ZTF_g  5.325 4.341 2.4979  ZTF    
60209.336412       17.848    0.19            1    ZTF_g  5.334 4.336 1.3325  ZTF    
60212.4001505      18.096    0.113           1    ZTF_g  5.338 4.338 1.0232  ZTF    
60214.385          17.918    0.12            1    ZTF_g  5.34  4.341 0.9955  ZTF    
60230.3110764      18.087    0.107           1    ZTF_g  5.362 4.408 3.4408  ZTF    
60232.349294       18.142    0.115           1    ZTF_g  5.364 4.421 3.8103  ZTF    
60234.2080787      18.162    0.112           1    ZTF_g  5.367 4.435 4.1437  ZTF    
60238.2521759      18.301    0.133           1    ZTF_g  5.373 4.468 4.8525  ZTF    
60250.1693287      18.47     0.133           1    ZTF_g  5.39  4.589 6.7527  ZTF    
60252.1898727      18.349    0.118           1    ZTF_g  5.393 4.613 7.0413  ZTF    
60254.1990625      18.445    0.124           1    ZTF_g  5.396 4.638 7.3175  ZTF    
60257.2128356      18.51     0.143           1    ZTF_g  5.4   4.676 7.7109  ZTF    
60259.1907986      18.26     0.181           1    ZTF_g  5.403 4.702 7.9551  ZTF    
60261.2065046      18.46     0.132           1    ZTF_g  5.406 4.73  8.1922  ZTF    
60159.3585301      18.556                    0    ZTF_g  5.276 4.65  9.2561  ZTF    
60159.3608912      18.595                    0    ZTF_g  5.276 4.65  9.2558  ZTF    
60168.4018866      18.912                    0    ZTF_g  5.286 4.552 8.1839  ZTF    
60170.4766319      18.905                    0    ZTF_g  5.288 4.532 7.9058  ZTF    
60173.3841551      18.883                    0    ZTF_g  5.291 4.505 7.4967  ZTF    
60182.4018403      18.918                    0    ZTF_g  5.301 4.431 6.0957  ZTF    
60182.4473727      19.266    0.322           1    ZTF_r  5.301 4.431 6.0882  ZTF    
60184.4647917      18.389    0.149           1    ZTF_r  5.304 4.417 5.75    ZTF    
60186.3978704      17.825    0.114           1    ZTF_r  5.306 4.405 5.4187  ZTF    
60194.3185532      17.777    0.089           1    ZTF_r  5.315 4.365 3.999   ZTF    
60196.3398032      17.619    0.081           1    ZTF_r  5.318 4.357 3.6251  ZTF    
60200.4003472      17.6      0.075           1    ZTF_r  5.323 4.345 2.8693  ZTF    
60202.3184491      17.702    0.084           1    ZTF_r  5.325 4.341 2.5147  ZTF    
60202.3263194      17.573    0.074           1    ZTF_r  5.325 4.341 2.5133  ZTF    
60209.3798958      17.276    0.235           1    ZTF_r  5.334 4.336 1.3266  ZTF    
60214.2734606      17.445    0.073           1    ZTF_r  5.34  4.341 0.9928  ZTF    
60217.3551736      17.017    0.065           1    ZTF_r  5.344 4.348 1.2314  ZTF    
60230.3532755      17.593    0.07            1    ZTF_r  5.362 4.408 3.4485  ZTF    
60232.2546181      17.646    0.07            1    ZTF_r  5.364 4.421 3.7932  ZTF    
60234.3104051      17.61     0.067           1    ZTF_r  5.367 4.436 4.162   ZTF    
60245.2158912      17.693    0.092           1    ZTF_r  5.382 4.534 6.0017  ZTF    
60250.2506597      17.751    0.073           1    ZTF_r  5.39  4.59  6.7645  ZTF    
60254.1457639      17.67     0.063           1    ZTF_r  5.395 4.637 7.3103  ZTF    
60257.2414699      17.889    0.083           1    ZTF_r  5.4   4.677 7.7146  ZTF    
60259.2317593      17.873    0.081           1    ZTF_r  5.403 4.703 7.9601  ZTF    
60261.2325         17.9      0.081           1    ZTF_r  5.406 4.73  8.1952  ZTF    
60314.1616204      18.078    0.074           1    ZTF_r  5.492 5.609 10.0911 ZTF    
60159.3940278      18.711                    0    ZTF_r  5.276 4.65  9.2523  ZTF    
60159.3945023      18.685                    0    ZTF_r  5.276 4.65  9.2523  ZTF    
60163.4183681      18.845                    0    ZTF_r  5.28  4.605 8.8035  ZTF    
60163.4188426      18.867                    0    ZTF_r  5.28  4.605 8.8034  ZTF    
60168.4576852      18.901                    0    ZTF_r  5.286 4.552 8.1766  ZTF    
60170.3796412      18.892                    0    ZTF_r  5.288 4.533 7.9191  ZTF    
60173.3740509      18.872                    0    ZTF_r  5.291 4.505 7.4982  ZTF    

